Cepheid Mass-loss and the Pulsation -- Evolutionary Mass Discrepancy

I investigate the discrepancy between the evolution and pulsation masses for Cepheid variables. A number of recent works have proposed that non-canonical mass-loss can account for the mass discrepancy. This mass-loss would be such that a 5Mo star loses approximately 20% of its mass by arriving at the Cepheid instability strip; a 14Mo star, none. Such findings would pose a serious challenge to our understanding of mass-loss. I revisit these results in light of the Padova stellar evolutionary models and find evolutionary masses are ($17\pm5$)% greater than pulsation masses for Cepheids between 5<M/Mo<14. I find that mild internal mixing in the main-sequence progenitor of the Cepheid are able to account for this mass discrepancy.

==> reply_to_ref2.txt <==
1. My apologies for the mix-up of the references. I have fixed this issue. In
   Caputo the models of Bono 2000 (B00: ApJ 543 955) Z=0.02, Y=0.27 are
   compared to the models of G00 (Z=0.019, Y=0.273) - at Y=0.27 the models of
   B00 go up to 12Mo so I retain this text.

2. There is no analytical relation for the M-L relation from B93 this is
   derived from the evolutionary tracks. As this refers to previously
   published material I did not see the need to reiterate this here.

3. I have rephrased this to propose the primary cause is CCO. The qualitative
   discussion of Section 3 discusses why I think that other mechanisms are not
   important.

Minor point: thank you - changed

